Near-Codewords Aware Bit Flipping Decoding of QC-MDPC Codes

Bit-Flipping (BF) decoders are a family of decoders widely employed in post-quantum cryptographic schemes based on Quasi-Cyclic Moderate-Density Parity-Check (QC-MDPC) codes, such as BIKE. BF decoders suffer from trapping sets, corresponding to low-weight error patterns that likely lead to decoding failures. For QC-MDPC codes, the most relevant family of trapping sets is that of near-codewords, which are error patterns associated to low-weight syndromes. Indeed, recent works show that error patterns having a large overlap with near-codewords are the main culprits for decoding failures at very low Decoding Failure Rate (DFR) values. In this paper, we show that any BF decoder can be tweaked and made somehow aware of near-codewords, which means being able to recognize, and recover from, bad configurations due to near-codewords. We show that this modification results in minimal computational overhead. Through intensive numerical simulations, we evaluate the effectiveness of this approach on several BF decoders, considering both toy code parameters and BIKE parameters for NIST security category 1. Our results show drastic reductions in the DFR. We also find that, with this modification, a recently proposed BF variant called BF-Max outperforms the two decoders used by BIKE within the NIST competition.

==> Data/pr_counters_p2003_v15_u13_t13.txt <==
X Y Z
0, 0.000000000000000, 0.000000000000000
1, 0.000000000000000, 0.000000000000000
2, 0.000000000000000, 0.00461538461538462
3, 0.000000000000000, 0.938461538461538
4, 0.000000000000000, 0.0569230769230769
5, 0.000000000000000, 0.000000000000000
6, 0.000000000000000, 0.000000000000000
7, 0.000000000000000, 0.000000000000000
8, 0.000000000000000, 0.000000000000000
9, 0.000000000000000, 0.000000000000000
10, 0.000000000000000, 0.000000000000000
11, 0.000000000000000, 0.000000000000000
12, 0.0300000000000000, 0.000000000000000
13, 0.970000000000000, 0.000000000000000
14, 0.000000000000000, 0.000000000000000
15, 0.000000000000000, 0.000000000000000


==> Data/pr_counters_p2003_v15_u3_t3.txt <==
X Y Z
0, 0.000000000000000, 0.000000000000000
1, 0.000000000000000, 0.000000000000000
2, 0.0158333333333333, 0.000000000000000
3, 0.865000000000000, 0.000000000000000
4, 0.115833333333333, 0.000000000000000
5, 0.00333333333333333, 0.000000000000000
6, 0.000000000000000, 0.000000000000000
7, 0.000000000000000, 0.000000000000000
8, 0.000000000000000, 0.000000000000000
9, 0.000000000000000, 0.000000000000000
10, 0.000000000000000, 0.000000000000000
11, 0.000000000000000, 0.00333333333333333
12, 0.000000000000000, 0.0733333333333333
13, 0.000000000000000, 0.923333333333333
14, 0.000000000000000, 0.000000000000000
15, 0.000000000000000, 0.000000000000000

